Aubin--Nitsche-type estimates for space-time FOSLS for parabolic PDEs

We develop Aubin--Nitsche-type estimates for recently proposed first-order system least-squares finite element methods (FOSLS) for the heat equation. Under certain assumptions, which are satisfied if the spatial domain is convex and the heat source and initial datum are sufficiently smooth, we prove that the $L^2$ error of approximations of the scalar field variable converges at a higher rate than the overall error. Furthermore, a higher-order conservation property is shown. In addition, we discuss quasi-optimality in weaker norms. Numerical experiments confirm our theoretical findings.

==> data/1D/f0_u0hat_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
9,0.463770248389286,0.157425886531493,0.157425886531493,0.226975868995657,0.372534412416491,0.0683464533832939,0.00109370898625649,0.360642318331143
35,0.334530153252216,0.171214449658608,0.171214449658608,0.208300104877438,0.198007833105409,0.0283884499436725,2.24140857429507e-05,0.256649663196197
135,0.203952403073261,0.123330467598237,0.123330467598237,0.136903599133558,0.087427587325948,0.00864988902169111,4.76007141525198e-06,0.148853885096306
527,0.116843231211406,0.0715930396409084,0.0715930396409084,0.0780149660714788,0.0494008342415739,0.00326623472547034,1.0275331464546e-06,0.0841950829631096
2079,0.0684140478186624,0.041140691427675,0.041140691427675,0.04516605714535,0.0307888409936136,0.00146478868090295,2.44797787833174e-07,0.0501841557994131
8255,0.0405396109649955,0.0245238960411858,0.0245238960411858,0.0267010023987192,0.0181409771252236,0.000607702409172107,6.04128389523184e-08,0.0298760545428329
32895,0.0240198083622524,0.0145818864965882,0.0145818864965882,0.015769121409822,0.0107542823992231,0.000255323851865459,1.50535535847108e-08,0.017754935235512
131327,0.0142464406600647,0.00867022864582454,0.00867022864582454,0.00932840217567743,0.00638507005119638,0.000107268716479971,3.76027939245653e-09,0.0105556253796245
524799,0.00845574495147791,0.00515526846189297,0.00515526846189297,0.0055253972053068,0.0037937864322921,4.50865170139303e-05,9.39886675018689e-10,0.00627586267114118
2098175,0.00502135931785223,0.00306531701566034,0.00306531701566034,0.00327612748453422,0.00225496556460717,1.89523107709354e-05,2.34974470057462e-10,0.00373047232649852


==> data/1D/f0_u0hat_par0_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
13,0.411634205840906,0.032594068089797,0.032594068089797,0.286788843318654,0.293483399005088,0.0587234593991881,0.0118965223960865,0.333144016335606
51,0.271476386740714,0.0188958871251234,0.0188958871251234,0.234399522894406,0.135643789664044,0.0259383694286576,7.00272210586137e-05,0.237892330376626
199,0.15767964660942,0.0066886560914716,0.0066886560914716,0.143639717933004,0.0646974826920552,0.00889818123199013,1.62722226377278e-05,0.143229869078917
783,0.090655838186164,0.00240715310789021,0.00240715310789021,0.0814336015494617,0.0397649990548803,0.00334071044871998,4.70973153304279e-06,0.0825055708842037
3103,0.0533648670972392,0.00109853592436769,0.00109853592436769,0.0477570283614654,0.023787990693017,0.00146183232598518,1.21679475739465e-06,0.0488718193511492
12351,0.0315037322180725,0.000471383842120851,0.000471383842120851,0.0282178806536324,0.0140005054322608,0.000617752441475001,3.06639971722387e-07,0.0290841645579155
49279,0.0186274448132307,0.000199838538300148,0.000199838538300148,0.0166761833266573,0.00829738961868633,0.000260294002933119,7.6812256635331e-08,0.0172918357870773
196863,0.011030731317671,8.43769793416227e-05,8.43769793416227e-05,0.00986986640118044,0.00492500265490844,0.000109567100149065,1.92125770843577e-08,0.0102815203532536
786943,0.00653952955912304,3.55512908213332e-05,3.55512908213332e-05,0.00584838827408003,0.00292583963264703,4.60948016823194e-05,4.80374388205157e-09,0.00611325149573003
3146751,0.00388016753402706,1.49633302928492e-05,1.49633302928492e-05,0.00346865225136341,0.00173894443556306,1.93850955136998e-05,1.2010230744815e-09,0.00363386782030241


==> data/1D/f0_u0hat_par1_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
17,0.437847374538497,0.206350243411694,0.206350243411694,0.197158200821069,0.332052020447382,0.0579720716593242,0.000380231410495739,0.325009728381327
131,0.280844951286292,0.210489748626771,0.210489748626771,0.117628033840028,0.143984714608766,0.0215935845944689,8.213945027079e-05,0.151202461991674
1031,0.159416149895945,0.134435487764126,0.134435487764126,0.0550645341987011,0.065639207420169,0.00704041057440825,1.55112935491657e-05,0.0622913282534654
8207,0.0909710255420824,0.0761486859465238,0.0761486859465238,0.0295516270844936,0.0400475524027988,0.00263024317892601,3.53401711903685e-06,0.0369507516963818
65567,0.0534433651187083,0.0448692180805188,0.0448692180805188,0.0165278237728473,0.0238700143566804,0.0010922155617767,8.61911574208004e-07,0.0223637828501009
524351,0.0315243607897608,0.0267411640881349,0.0267411640881349,0.00905815911523825,0.0140230246329914,0.000450657802130874,2.14128375715156e-07,0.0131221831231674
4194431,0.0186331715677738,0.0158998343702586,0.0158998343702586,0.00504336128416501,0.00830390610675612,0.000187875290916529,5.34476168149337e-08,0.0077791307475838


==> data/1D/f0_u0hat_par1_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
25,0.307242509453317,0.0150302442253553,0.0150302442253553,0.259690444635868,0.163502062184313,0.0306294451284123,2.92249334704554e-05,0.242959299658351
195,0.127360757391762,0.00206315923027195,0.00206315923027195,0.118142483494041,0.0475274603913781,0.00646304354146736,1.10113903070936e-05,0.0837040020918107
1543,0.057736941555764,0.000770035101658712,0.000770035101658712,0.0551142262779842,0.0171867253406539,0.00168059906909291,2.3517348898432e-06,0.0295578275669871
12303,0.0272441046765777,0.000212227952495036,0.000212227952495036,0.026556455850846,0.00607872121145309,0.000425018894057857,5.5311337303593e-07,0.0104491511260778
98335,0.0131970803803116,5.53484032226523e-05,5.53484032226523e-05,0.0130207821898437,0.00214920875749985,0.000106768021033679,1.35962320376854e-07,0.00369294694324905
786495,0.00648965346437872,1.41144178364354e-05,1.41144178364354e-05,0.00644499868360041,0.000759865013881287,2.67568299042851e-05,3.3843686587023e-08,0.00129719091963041
6291583,0.0032172543387184,3.56277491922547e-06,3.56277491922547e-06,0.00320601593726616,0.000268653301920212,6.69642325782833e-06,8.45182531877645e-09,0.000436587527141994


==> data/1D/f14_u00_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,0.27504774296397,0.173511192296043,0.0609284960841166,0.213413043316429,0,0.0691322277898235,0.0750539461538365,0.0505558165404068
9,0.15366678244515,0.0975906103890479,0.0309196555339504,0.116200594028306,0.0242275615447977,0.0203266739878395,0.0134581008342039,0.0443696222720879
35,0.0882832365898058,0.0604833823553307,0.0249459511907546,0.0622884068723211,0.0159951458554984,0.00619382093986919,0.00301341765666611,0.031907921451808
135,0.0502842484195401,0.0376338144761486,0.0165860394927372,0.0327226528223995,0.00643658600172131,0.00173829295832406,0.00119945183083094,0.0183271473828045
527,0.0284444980959425,0.02288452984737,0.00921175418393631,0.0167180627023622,0.00242778604386591,0.000474118395561641,0.000561748201070774,0.00958383261083921
2079,0.0161936838409421,0.0137761448566343,0.0048047751953818,0.00844903513554126,0.00103297362396396,0.000132067814896142,0.000253749789078022,0.00491859365264607
8255,0.00930490278919882,0.0082632532138342,0.00246703478546433,0.00425497779220022,0.000441617740112069,3.70450911753075e-05,0.000109777580828454,0.00250656096848813
32895,0.00539027137292089,0.00494479445349455,0.00125548645148028,0.00213759518805936,0.000186333299239372,1.0420170153784e-05,4.61332588961183e-05,0.00127072598466299


==> data/1D/old/u0hatf020_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
9,0.463770248389286,0.157425886531493,0.157425886531493,0.226975868995657,0.372534412416491,0.0683464533832939,0.00109370898625649,0.360642318331147
35,0.334530153252216,0.171214449658608,0.171214449658608,0.208300104877438,0.198007833105409,0.0283884499440248,2.24140857429507e-05,0.256649663194646
135,0.203952403073261,0.123330467598237,0.123330467598237,0.136903599133558,0.087427587325948,0.00864988913808804,4.76007141525198e-06,0.148853884582412
527,0.116843231211406,0.0715930396409084,0.0715930396409084,0.0780149660714788,0.0494008342415739,0.00326623649177218,1.0275331464546e-06,0.0841948045778459
2079,0.0684140478186624,0.041140691427675,0.041140691427675,0.04516605714535,0.0307888409936136,0.00146475207854486,2.44797787833174e-07,0.0501781832018506
8255,0.0405396109649955,0.0245238960411858,0.0245238960411858,0.0267010023987192,0.0181409771252236,0.000607457255908161,6.04128389523184e-08,0.0298449800167995
32895,0.0240198083622524,0.0145818864965882,0.0145818864965882,0.015769121409822,0.0107542823992231,0.000254602792322682,1.50535535847108e-08,0.0176761272094661
131327,0.0142464406600647,0.00867022864582454,0.00867022864582454,0.00932840217567743,0.00638507005119638,0.00010589768391438,3.76027939245653e-09,0.0104063196133065
524799,0.00845574495147791,0.00515526846189297,0.00515526846189297,0.0055253972053068,0.0037937864322921,4.38060724686808e-05,9.39886675018689e-10,0.00602541891848094
2098175,0.00502135931785223,0.00306531701566034,0.00306531701566034,0.00327612748453422,0.00225496556460717,2.24554354878135e-05,2.34974470057462e-10,0.00338007606809472


==> data/1D/old/u0hatf020_par0_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
13,0.411634205840906,0.032594068089797,0.032594068089797,0.286788843318654,0.293483399005088,0.0587234593991881,0.0118965223960865,0.333144016335611
51,0.271476386740714,0.0188958871251234,0.0188958871251234,0.234399522894406,0.135643789664044,0.0259383694291812,7.00272210586137e-05,0.237892330376927
199,0.15767964660942,0.0066886560914716,0.0066886560914716,0.143639717933004,0.0646974826920552,0.00889818139630934,1.62722226377278e-05,0.143229868494115
783,0.090655838186164,0.00240715310789021,0.00240715310789021,0.0814336015494617,0.0397649990548803,0.00334071335470501,4.70973153304279e-06,0.0825052980549937
3103,0.0533648670972392,0.00109853592436769,0.00109853592436769,0.0477570283614654,0.023787990693017,0.00146179784364525,1.21679475739465e-06,0.0488656925070742
12351,0.0315037322180725,0.000471383842120851,0.000471383842120851,0.0282178806536324,0.0140005054322608,0.000617527717178382,3.06639971722387e-07,0.029052287965494
49279,0.0186274448132307,0.000199838538300148,0.000199838538300148,0.0166761833266573,0.00829738961868633,0.000259671770287436,7.6812256635331e-08,0.0172112061537626
196863,0.011030731317671,8.43769793416227e-05,8.43769793416227e-05,0.00986986640118044,0.00492500265490844,0.000108613811666935,1.92125770843577e-08,0.0101301305521374
786943,0.00653952955912304,3.55512908213332e-05,3.55512908213332e-05,0.00584838827408003,0.00292583963264703,4.63835102213995e-05,4.80374388205157e-09,0.00586800488299438
3146751,0.00388016753402706,1.49633302928492e-05,1.49633302928492e-05,0.00346865225136341,0.00173894443556306,2.63016091176172e-05,1.2010230744815e-09,0.00333373144862601


==> data/1D/old/u0hatf020_par1_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
17,0.437847374538497,0.206350243411694,0.206350243411694,0.197158200821069,0.332052020447382,0.0579720716583538,0.000380231410495739,0.325009728671328
131,0.280844951286292,0.210489748626771,0.210489748626771,0.117628033840028,0.143984714608766,0.0215935880270373,8.213945027079e-05,0.15120228021177
1031,0.159416149895945,0.134435487764126,0.134435487764126,0.0550645341987011,0.065639207420169,0.00704040248403855,1.55112935491657e-05,0.0622763584019253
8207,0.0909710255420824,0.0761486859465238,0.0761486859465238,0.0295516270844936,0.0400475524027988,0.00263020776028882,3.53401711903685e-06,0.0369070508092323
65567,0.0534433651187083,0.0448692180805188,0.0448692180805188,0.0165278237728473,0.0238700143566804,0.00109199680082423,8.61911574208004e-07,0.0222882995852713
524351,0.0315243607897608,0.0267411640881349,0.0267411640881349,0.00905815911523825,0.0140230246329914,0.000450165157747537,2.14128375715156e-07,0.0129933699842743
4194431,0.0186331715677738,0.0158998343702586,0.0158998343702586,0.00504336128416501,0.00830390610675612,0.00018689254165381,5.34476168149337e-08,0.00756304223910757


==> data/1D/old/u0hatf020_par1_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,0.58805631010958,0,0,0,0.58805631010958,0.129069696371402,2.96456183838561e-05,0.40709086658435
25,0.307242509453317,0.0150302442253553,0.0150302442253553,0.259690444635868,0.163502062184313,0.0306294451288427,2.92249334704554e-05,0.242959299950371
195,0.127360757391762,0.00206315923027195,0.00206315923027195,0.118142483494041,0.0475274603913781,0.00646306461645048,1.10113903070936e-05,0.0837037500916248
1543,0.057736941555764,0.000770035101658712,0.000770035101658712,0.0551142262779842,0.0171867253406539,0.00168077240420761,2.3517348898432e-06,0.0295274148616046
12303,0.0272441046765777,0.000212227952495036,0.000212227952495036,0.026556455850846,0.00607872121145309,0.000425950032171298,5.5311337303593e-07,0.0103095359102639
98335,0.0131970803803116,5.53484032226523e-05,5.53484032226523e-05,0.0130207821898437,0.00214920875749985,0.000107504712854746,1.35962320376854e-07,0.00336222415098132
786495,0.00648965346437872,1.41144178364354e-05,1.41144178364354e-05,0.00644499868360041,0.000759865013881287,3.39777584630039e-05,3.3843686587023e-08,0.00168213322501325
6291583,0.0032172543387184,3.56277491922547e-06,3.56277491922547e-06,0.00320601593726616,0.000268653301920212,2.31685206962079e-05,8.45182531877645e-09,0.00177792732048677


==> data/1D/sincos_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,5.09277036617666,5.03230086373867,0.173931364945122,0.317853612825215,0.715001468695126,0.499873936328237,0.715001468695126,1.56807813047604
9,2.81253216639517,2.53284253718286,0.956571202123572,1.05925311728135,0.610760757068034,0.330749879170793,0.190949329056662,0.97492244388532
35,1.59952371900021,1.48193890532108,0.366933415658604,0.534551171407054,0.276745828672028,0.121949395289383,0.103015955180755,0.460988997053155
135,0.835305315815507,0.790134646580905,0.176251368850215,0.256237716332471,0.088116080432753,0.0334129021147154,0.0327888875093172,0.200118295668349
527,0.422775050438689,0.40271498148268,0.0886255791916756,0.126459942528095,0.023817428463871,0.00851206697089867,0.0087826249143082,0.0923645319068249
2079,0.21205750089495,0.202383978901723,0.0444593070654834,0.0630247141867659,0.00608228340306486,0.00213669121658896,0.00223568784437256,0.0449568442523281
8255,0.106113535685849,0.101322835480628,0.0222511867662892,0.031486950262142,0.00152886530046846,0.000534687638322238,0.000561485171073497,0.0223143895906908
32895,0.0530673994647385,0.050677855834548,0.0111283912938654,0.0157403089025246,0.000382739619061196,0.000133703620205528,0.00014053248362062,0.0111363238054594
131327,0.0265350297392758,0.025340985277927,0.00556454875316802,0.00786975898834088,9.57176763630197e-05,3.3427876201483e-05,3.51432057916188e-05,0.00556554132641903
524799,0.0132676811535106,0.0126707498906097,0.00278231862048712,0.00393483007110418,2.39314096792751e-05,8.35707533426312e-06,8.78640651717199e-06,0.0027824427231139
2098175,0.00663386136327113,0.0063354071043403,0.00139116484404628,0.00196740885795094,5.98289495983583e-06,2.08925176284013e-06,2.1966071870688e-06,0.00139118035743421


==> data/1D/sincos_par0_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,5.0923165042186,5.031149897105,0.136636099426039,0.328619828618685,0.715001468695126,0.499873936328237,0.715001468695126,1.57029586252164
13,2.44654860424111,2.2955509390852,0.12903309536846,0.812854357747253,0.235188758384527,0.192221771238187,0.100139706297966,0.705613025487386
51,1.26368705207113,1.16850365870392,0.0393274152719655,0.476925565897543,0.0636095099892906,0.0539138902529344,0.0188870446788898,0.355839450440948
199,0.637051659824572,0.586404827439244,0.0102708410517208,0.248367995258214,0.0166593689138903,0.013867006146805,0.00428587699364836,0.178082786504245
783,0.319184610212554,0.293456027464323,0.00259554978881855,0.125477133730882,0.00422661236462757,0.00349078684514569,0.00104557994193457,0.0890386127324012
3103,0.159674940019191,0.146759213584285,0.000650633822147539,0.0629022602614305,0.00106082621467144,0.000874186116880978,0.00025982409965806,0.0445179056905071
12351,0.0798478088259384,0.0733834909533463,0.000162767705618128,0.031471659537323,0.000265472730384249,0.000218639361043995,6.48587375071477e-05,0.022258741002023
49279,0.0399251970644071,0.0366922305013597,4.06987548109527e-05,0.015738398092296,6.63849022490621e-05,5.4665637660178e-05,1.62086187445599e-05,0.0111293428381085
196863,0.0199627601230213,0.0183461758632721,1.01751109923235e-05,0.00786952015398582,1.6597264652959e-05,1.36667706071235e-05,4.05177649455345e-06,0.00556466792395426
786943,0.00998140026065675,0.00917309550772293,2.54378842123976e-06,0.00393480021760538,4.14935715642311e-06,3.41671148005117e-06,1.01292290235158e-06,0.00278233352390361
3146751,0.00499070265523072,0.00458654870083546,6.35776513914254e-07,0.00196740512662187,1.03707934641248e-06,8.54132014056567e-07,2.53252646255782e-07,0.00139116670701546


==> data/1D/sincos_par1_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
2,5.09277036617666,5.03230086373867,0.173931364945122,0.317853612825215,0.715001468695126,0.499873936328237,0.715001468695126,1.56807813047604
17,2.12846759371011,1.72033158839058,1.0610305169044,1.04915092943598,0.685649947657884,0.294804415489173,0.275268543182122,0.818526474908373
131,1.12656904460728,0.993801381846148,0.380706027154365,0.44595871416645,0.28746730417049,0.0985634094381763,0.110336511400103,0.311819694728983
1031,0.580134209883224,0.540540792333394,0.177552379716366,0.192902859298603,0.0846158387941771,0.0269026883061498,0.0310588749561214,0.0903260415623963
8207,0.292635233445896,0.277228002907114,0.0887967816343641,0.0910558720335487,0.0221097812354016,0.00688940533058972,0.00799793652216056,0.0235329287104963
65567,0.146655415042995,0.139540960130836,0.0444815953017146,0.0447758963178349,0.00559019821936526,0.00173303180269519,0.00201431978352913,0.00594618606687847
524351,0.0733704782986118,0.0698882407265136,0.0222540073055488,0.0222911783504836,0.00140152119744266,0.000433932951146733,0.000504511279144707,0.00149053910637032
4194431,0.036690602734273,0.0349589003765317,0.011128744988397,0.0111334034349884,0.000350630035445394,0.000108525768630128,0.000126185921329831,0.000372885443163187


==> data/1D/sincos_par1_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
3,5.0923165042186,5.031149897105,0.136636099426039,0.328619828618685,0.715001468695126,0.499873936328237,0.715001468695126,1.57029586252164
25,1.4405860414991,1.24923845088645,0.0869502594422847,0.695434478351368,0.176245062651513,0.120196641327318,0.0976620373270294,0.372788911010082
195,0.479252359073519,0.316903636630857,0.0214844373854038,0.357380296398469,0.0391692802309827,0.0271434908425434,0.0238296346306779,0.0930422823476968
1543,0.195430828690969,0.0793398612694151,0.00525883355922249,0.178356342560632,0.00934934676773124,0.00654054711736041,0.00605177849328515,0.0232070254805958
12303,0.0912866785944025,0.019839293603257,0.00130564724228344,0.0890748495104585,0.00230896141385641,0.00161865015196829,0.00152106118027759,0.00579797651366618
98335,0.0448016250598783,0.00496005003096695,0.000325811455341473,0.0445224926731654,0.00057546317358908,0.000403613587147852,0.000380805681071044,0.00144925197062103
786495,0.022294292622877,0.00124002598353601,8.14147705015216e-05,0.0222593161107443,0.000143754640205311,0.000100837515433859,9.52356902710846e-05,0.000362297757322057
6291583,0.011133789516024,0.000310007345587094,2.03515804978815e-05,0.0111294147788128,3.5932074112467e-05,2.52055314513442e-05,2.3811269026482e-05,9.05735816769205e-05


==> data/2D/square_f0_u0hat_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
11,0.391387337520435,0,0,0,0.391387337520435,0.00376412866140956,9.22910872667021e-10,0.0152507990363085
43,0.307140722962489,0.051702685191135,0.051702685191135,0.106409710731211,0.283441756817951,0.00806792560916026,0.00859375122066952,0.0811415416951715
221,0.256913768557944,0.0826128933680818,0.0826128933680818,0.139620281243365,0.19921338155235,0.00771032899890981,0.000131570194601497,0.14108930200988
1369,0.183128745756183,0.0844134485485339,0.0844134485485339,0.123681693932029,0.105419854925344,0.00432546840500758,3.46180269385853e-08,0.127674337136089
9521,0.11233619042872,0.0595839583739703,0.0595839583739703,0.081326216288588,0.0495501577061918,0.0013455447021249,6.95250783385169e-10,0.0804691747505096
70753,0.0650551396046781,0.0355708102422179,0.0355708102422179,0.0475740933111369,0.026525351898128,0.000512472606946078,5.32552373346696e-10,0.0468111752272524
544961,0.0372787381972945,0.0206660064042231,0.0206660064042231,0.0272834803247355,0.0147726843279345,0.00019549772377506,2.77400896894476e-10,0.0269034257465188


==> data/2D/square_f0_u0hat_par0_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
18,0.391387337520435,0,0,0,0.391387337520435,0.00376412866140956,9.22910872667021e-10,0.0152507990363085
91,0.299425834143116,0.0119579048167764,0.0119579048167764,0.129482930966718,0.26971653500103,0.0109384065745856,0.0172014050945976,0.0742773039479464
573,0.236743314386315,0.0141413093816072,0.0141413093816072,0.164013322680079,0.170138326837405,0.00991441798737683,0.000949450728766233,0.13035233003537
4057,0.157204431174294,0.00805549118580719,0.00805549118580719,0.1343655149079,0.0812049915099049,0.00582264516744962,8.02559593634283e-07,0.120102207251414
30513,0.0929219581817905,0.00300618236339236,0.00300618236339236,0.0841749616082504,0.0392432034648807,0.00223053481376142,2.2160277442881e-10,0.0776061384852352
236641,0.0533581864845243,0.00113498324310392,0.00113498324310392,0.0488780455596752,0.0213715825390039,0.000852348456735352,2.79900645936636e-10,0.0455283697444054
1863873,0.030462259344407,0.00044388521348871,0.00044388521348871,0.0279888938458309,0.0120155745418174,0.000336164902137892,2.22034020737055e-10,0.0262571452377558


==> data/2D/square_f0_u0hat_par1_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
11,0.391387337520435,0,0,0,0.391387337520435,0.00376412866140956,9.22910872667021e-10,0.0152507990363085
77,0.29710693714292,0.0818727613216091,0.0818727613216091,0.104803712721153,0.265679440024786,0.0234174441701581,4.85096162133947e-07,0.165963001462277
809,0.223379589163233,0.129727571270446,0.129727571270446,0.098862239763635,0.152628489004915,0.0173019149171932,3.58429844828793e-07,0.143895149287993
10385,0.140033193095305,0.107861079143326,0.107861079143326,0.0574367007780822,0.0683835373334339,0.0067220529407118,9.31508647859773e-09,0.0683040308610277
148001,0.0809711846389968,0.0668942804413433,0.0668942804413433,0.0304107862890175,0.0340098818486794,0.0023627927213727,9.40309664925802e-10,0.0340611296652835
2230337,0.0462320598021341,0.0391709319760239,0.0391709319760239,0.0162508784377857,0.0184106054131342,0.000863667567549652,1.84882660585229e-10,0.0185958043771503


==> data/2D/square_f0_u0hat_par1_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
18,0.391387337520435,0,0,0,0.391387337520435,0.00376412866140956,9.22910872667021e-10,0.0152507990363085
173,0.268714625513321,0.0109809672366503,0.0109809672366503,0.154385747599181,0.21966339991349,0.0170124118586253,0.00107873632887628,0.142219313609621
2217,0.129151310214188,0.00291646152541404,0.00291646152541404,0.113240342838808,0.0620337000021872,0.00665344132614491,7.83915887131474e-10,0.0807978223583068
31889,0.056571603939025,0.00112414141278453,0.00112414141278453,0.0536485164786873,0.0179142222257621,0.00190975189180282,1.47627078024898e-10,0.0270606601028171
483873,0.0263694979170466,0.000319689247586389,0.000319689247586389,0.0257632825991626,0.00561261872015072,0.000501064909392218,2.63305355749001e-11,0.0088485383465153
7538753,0.0127691787900375,8.31561511648024e-05,8.31561511648024e-05,0.0126317628539047,0.00186643489818945,0.000127337534373372,5.84563264648592e-12,0.00295002166293922


==> data/2D/square_sincos_par0_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
11,8.20618063397221,8.18790097182739,0.0446608552762011,0.154888724813614,0.525059764078625,0.4135355692919,0.525059764078625,1.68263084433688
43,4.1814021847866,3.85082502041629,0.922474971128881,1.49983342011753,0.637001259788861,0.32179778385096,0.876646486491836,0.997956444308621
221,2.37439152036211,2.19370354960405,0.363781352080447,0.830713601734482,0.367851519387147,0.144962727674357,0.309444172252473,0.549413971573125
1369,1.24912383766537,1.17301348161016,0.15267975389585,0.40354193027756,0.14664120939399,0.0441330936952494,0.0709135338947085,0.271366924249934
9521,0.635119172302931,0.601226096539325,0.0728813317551184,0.199580874781048,0.045508441947384,0.0115817733184227,0.0114466783295326,0.130275237842677
70753,0.319097803790325,0.302903340701961,0.03631297193702,0.0995939064447187,0.0124108168337779,0.00292348058022345,0.00114317214576418,0.0636429789166885
544961,0.159754837755215,0.151767556371443,0.0181661319066491,0.0497776839174921,0.00322477953452426,0.000732332457082977,0.000174887120460717,0.0315730838886851


==> data/2D/square_sincos_par0_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
18,8.20170280725387,8.18306802639263,0.0369473716874654,0.172159397339661,0.525059764078625,0.4135355692919,0.525059764078625,1.68430843355124
91,3.40776168626472,3.23952577214178,0.16763775235423,1.02017966648472,0.2784706988071,0.207985719113484,0.525780051875856,0.712486879574852
573,1.74151890997974,1.61230661547223,0.0611346677058496,0.651970990509766,0.0910456976205381,0.0695854823479178,0.208715570122809,0.357982663369116
4057,0.875175182564529,0.802584402663927,0.0169480475601999,0.348054072684213,0.025460543304833,0.0189725062288537,0.057379712354067,0.178482743865729
30513,0.438154640151326,0.400742427094279,0.00435625813165486,0.17703413056876,0.00662664519105612,0.00485486052563888,0.0139380753323597,0.0890990359671827
236641,0.219149444350945,0.200299005654556,0.00109696644280704,0.0889043193398234,0.00167609541697378,0.00122097368963892,0.00328448705580147,0.0445259887258224
1863873,0.109583798225955,0.100140365278762,0.000274752160066306,0.0445010048878908,0.0004202849400804,0.000305705268608934,0.000779909443345738,0.0222597757468971


==> data/2D/square_sincos_par1_pxs1.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
11,8.20618063397221,8.18790097182739,0.0446608552762011,0.154888724813614,0.525059764078625,0.4135355692919,0.525059764078625,1.68263084433688
77,3.38204361201085,2.90313157357504,1.13660119899701,1.56125980982626,0.756646460558955,0.315021373126027,0.499123684632116,0.872093152507321
809,1.81183492309515,1.57765155814674,0.445888801450955,0.768944460185411,0.449984185027129,0.130274204243349,0.0375441648214673,0.475817348282877
10385,0.954884165164824,0.866924148501483,0.160106974997935,0.365923360524855,0.162315691939189,0.0393430250049642,0.0407949170193173,0.215122443814285
148001,0.486604330628338,0.449879146262537,0.0734310153821797,0.179494451822215,0.0466290693600661,0.0104683971456893,0.0159403487916852,0.0958452731606823
2230337,0.244640884757846,0.227453472927445,0.0363598138871388,0.0892263867963996,0.0123584807968083,0.0026665761481239,0.00457949263954513,0.0455173301795745


==> data/2D/square_sincos_par1_pxs2.csv <==
dofs,estimators,estimators_f,estimators_Pf,estimators_g,estimators_u0,estimators_u,estimators_u1,estimators_sigma
18,8.20170280725387,8.18306802639263,0.0369473716874654,0.172159397339661,0.525059764078625,0.4135355692919,0.525059764078625,1.68430843355124
173,2.15880539763096,1.89351807855366,0.156639005916117,1.00506859662554,0.254690296454779,0.181711726026853,0.328819071045549,0.402065289656465
2217,0.768198609012596,0.488757412709995,0.0505976108106386,0.587430044260675,0.07855722442793,0.0557563239178728,0.0811129248182239,0.106565231932457
31889,0.329210397800876,0.122923835279695,0.0134759913940295,0.304692578771947,0.0207761685987136,0.0147116185679899,0.0159953786465167,0.0271422741619409
483873,0.156881679024053,0.0307732021572076,0.00342344305022176,0.153743437823651,0.0052750894364643,0.00373016970503991,0.00343467546574978,0.00682035026094867
7538753,0.0774422558151116,0.00769588504694686,0.000859327084541519,0.0770475382789864,0.00132407863266831,0.00093590191471414,0.000805468215110022,0.00170777419992166

